Bio-Impedance Spectroscopy: Basics and Applications

In this review, we aim to introduce the reader to the technique of electrical impedance spectroscopy (EIS) with a focus on its biological and medical applications. We explain the theoretical and experimental aspects of the EIS with the details essential for biological studies, i.e interaction of metal electrodes with biological matter and liquids, strategies of increasing measurement rate and noise reduction in bio-EIS experiments, etc. We give various examples of successful bio-EIS practical implementations in science and technology: from the whole-body health monitoring and sensors for vision prosthetic care to single living cell examination platforms and virus diseases research. Present review can be used as a bio-EIS tutorial for students as well as a handbook for scientists and engineers due to extensive references covering the contemporary research papers in the field.

==> J.dat <==
   0.0000000000000000e+00  -9.5099999999999996e-01
   1.0000000000000001e-01  -9.5099999999999996e-01
   2.0000000000000001e-01  -5.8799999999999997e-01
   3.0000000000000004e-01   0.0000000000000000e+00
   4.0000000000000002e-01   5.8799999999999997e-01
   5.0000000000000000e-01   9.5099999999999996e-01
   6.0000000000000009e-01   9.5099999999999996e-01
   7.0000000000000007e-01   5.8799999999999997e-01
   8.0000000000000004e-01   0.0000000000000000e+00
   9.0000000000000002e-01  -5.8799999999999997e-01
   1.0000000000000000e+00  -9.5099999999999996e-01
   1.1000000000000001e+00  -9.5099999999999996e-01
   1.2000000000000002e+00  -5.8799999999999997e-01
   1.3000000000000000e+00  -0.0000000000000000e+00
   1.4000000000000001e+00   5.8799999999999997e-01
   1.5000000000000000e+00   9.5099999999999996e-01
   1.6000000000000001e+00   9.5099999999999996e-01
   1.7000000000000002e+00   5.8799999999999997e-01
   1.8000000000000000e+00   0.0000000000000000e+00
   1.9000000000000001e+00  -5.8799999999999997e-01
   2.0000000000000000e+00  -9.5099999999999996e-01
   2.1000000000000001e+00  -9.5099999999999996e-01
   2.2000000000000002e+00  -5.8799999999999997e-01
   2.3000000000000003e+00   0.0000000000000000e+00
   2.4000000000000004e+00   5.8799999999999997e-01
   2.5000000000000000e+00   9.5099999999999996e-01
   2.6000000000000001e+00   9.5099999999999996e-01
   2.7000000000000002e+00   5.8799999999999997e-01
   2.7999999999999998e+00   0.0000000000000000e+00
   2.8999999999999999e+00  -5.8799999999999997e-01
   3.0000000000000000e+00  -9.5099999999999996e-01
   3.0999999999999996e+00  -9.5099999999999996e-01
   3.1999999999999997e+00  -5.8799999999999997e-01
   3.2999999999999998e+00  -0.0000000000000000e+00
   3.3999999999999999e+00   5.8799999999999997e-01
   3.5000000000000000e+00   9.5099999999999996e-01
   3.5999999999999996e+00   9.5099999999999996e-01
   3.7000000000000002e+00   5.8799999999999997e-01
   3.7999999999999998e+00   0.0000000000000000e+00
   3.8999999999999999e+00  -5.8799999999999997e-01
   4.0000000000000000e+00  -9.5099999999999996e-01
   4.0999999999999996e+00  -9.5099999999999996e-01
   4.2000000000000002e+00  -5.8799999999999997e-01
   4.2999999999999998e+00  -0.0000000000000000e+00
   4.4000000000000004e+00   5.8799999999999997e-01
   4.5000000000000000e+00   9.5099999999999996e-01
   4.5999999999999996e+00   9.5099999999999996e-01
   4.7000000000000002e+00   5.8799999999999997e-01
   4.7999999999999998e+00   0.0000000000000000e+00
   4.9000000000000004e+00  -5.8799999999999997e-01
   5.0000000000000000e+00  -9.5099999999999996e-01
   5.0999999999999996e+00  -9.5099999999999996e-01
   5.2000000000000002e+00  -5.8799999999999997e-01
   5.2999999999999998e+00  -0.0000000000000000e+00
   5.4000000000000004e+00   5.8799999999999997e-01
   5.5000000000000000e+00   9.5099999999999996e-01


==> J_r.dat <==
   0.0000000000000000e+00  -3.3750000000000002e-02
   1.0000000000000001e-01   3.7375000000000003e-01
   2.0000000000000001e-01  -2.5500000000000000e-01
   3.0000000000000004e-01   1.2375000000000000e-01
   4.0000000000000002e-01   1.7749999999999999e-01
   5.0000000000000000e-01  -2.0250000000000001e-01
   6.0000000000000009e-01  -5.7499999999999996e-01
   7.0000000000000007e-01   4.6375000000000000e-01
   8.0000000000000004e-01   5.7999999999999996e-01
   9.0000000000000002e-01  -3.3500000000000002e-01
   1.0000000000000000e+00   1.5250000000000000e-01
   1.1000000000000001e+00  -2.0125000000000001e-01
   1.2000000000000002e+00  -4.6124999999999999e-01
   1.3000000000000000e+00   4.7375000000000000e-01
   1.4000000000000001e+00   1.0625000000000000e-01
   1.5000000000000000e+00   2.2499999999999999e-02
   1.6000000000000001e+00  -2.6124999999999998e-01
   1.7000000000000002e+00  -2.3624999999999999e-01
   1.8000000000000000e+00   6.0750000000000004e-01
   1.9000000000000001e+00   1.3125000000000001e-01
   2.0000000000000000e+00  -3.1874999999999998e-01
   2.1000000000000001e+00  -7.4999999999999997e-02
   2.2000000000000002e+00   4.8499999999999999e-01
   2.3000000000000003e+00  -7.7499999999999999e-02
   2.4000000000000004e+00   1.1625000000000001e-01
   2.5000000000000000e+00  -1.6750000000000001e-01
   2.6000000000000001e+00  -1.2625000000000000e-01
   2.7000000000000002e+00   2.7250000000000002e-01
   2.7999999999999998e+00   7.6249999999999998e-02
   2.8999999999999999e+00  -3.1374999999999997e-01
   3.0000000000000000e+00   2.5750000000000001e-01
   3.0999999999999996e+00   1.6625000000000001e-01
   3.1999999999999997e+00  -3.0625000000000002e-01
   3.2999999999999998e+00  -2.3000000000000001e-01
   3.3999999999999999e+00   1.6375000000000001e-01
   3.5000000000000000e+00   1.5250000000000000e-01
   3.5999999999999996e+00   3.7499999999999999e-02
   3.7000000000000002e+00  -2.9749999999999999e-01
   3.7999999999999998e+00   1.4874999999999999e-01
   3.8999999999999999e+00   4.8750000000000002e-02
   4.0000000000000000e+00   6.6250000000000003e-02
   4.0999999999999996e+00  -9.8750000000000004e-02
   4.2000000000000002e+00  -1.6250000000000001e-02
   4.2999999999999998e+00  -1.2500000000000000e-01
   4.4000000000000004e+00  -4.9125000000000002e-01
   4.5000000000000000e+00   7.3750000000000004e-01
   4.5999999999999996e+00   6.8250000000000000e-01
   4.7000000000000002e+00   1.7749999999999999e-01
   4.7999999999999998e+00  -9.5750000000000002e-01
   4.9000000000000004e+00  -4.3625000000000003e-01
   5.0000000000000000e+00   4.6375000000000000e-01
   5.0999999999999996e+00   3.2250000000000001e-01
   5.2000000000000002e+00  -2.4249999999999999e-01
   5.2999999999999998e+00   9.6750000000000003e-01
   5.4000000000000004e+00  -8.4125000000000005e-01
   5.5000000000000000e+00  -4.2375000000000002e-01


==> V.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000001e-01   1.1759999999999999e+00
   2.0000000000000001e-01   1.9019999999999999e+00
   3.0000000000000004e-01   1.9019999999999999e+00
   4.0000000000000002e-01   1.1759999999999999e+00
   5.0000000000000000e-01   0.0000000000000000e+00
   6.0000000000000009e-01  -1.1759999999999999e+00
   7.0000000000000007e-01  -1.9019999999999999e+00
   8.0000000000000004e-01  -1.9019999999999999e+00
   9.0000000000000002e-01  -1.1759999999999999e+00
   1.0000000000000000e+00  -0.0000000000000000e+00
   1.1000000000000001e+00   1.1759999999999999e+00
   1.2000000000000002e+00   1.9019999999999999e+00
   1.3000000000000000e+00   1.9019999999999999e+00
   1.4000000000000001e+00   1.1759999999999999e+00
   1.5000000000000000e+00   0.0000000000000000e+00
   1.6000000000000001e+00  -1.1759999999999999e+00
   1.7000000000000002e+00  -1.9019999999999999e+00
   1.8000000000000000e+00  -1.9019999999999999e+00
   1.9000000000000001e+00  -1.1759999999999999e+00
   2.0000000000000000e+00  -0.0000000000000000e+00
   2.1000000000000001e+00   1.1759999999999999e+00
   2.2000000000000002e+00   1.9019999999999999e+00
   2.3000000000000003e+00   1.9019999999999999e+00
   2.4000000000000004e+00   1.1759999999999999e+00
   2.5000000000000000e+00   0.0000000000000000e+00
   2.6000000000000001e+00  -1.1759999999999999e+00
   2.7000000000000002e+00  -1.9019999999999999e+00
   2.7999999999999998e+00  -1.9019999999999999e+00
   2.8999999999999999e+00  -1.1759999999999999e+00
   3.0000000000000000e+00  -0.0000000000000000e+00
   3.0999999999999996e+00   1.1759999999999999e+00
   3.1999999999999997e+00   1.9019999999999999e+00
   3.2999999999999998e+00   1.9019999999999999e+00
   3.3999999999999999e+00   1.1759999999999999e+00
   3.5000000000000000e+00   0.0000000000000000e+00
   3.5999999999999996e+00  -1.1759999999999999e+00
   3.7000000000000002e+00  -1.9019999999999999e+00
   3.7999999999999998e+00  -1.9019999999999999e+00
   3.8999999999999999e+00  -1.1759999999999999e+00
   4.0000000000000000e+00  -0.0000000000000000e+00
   4.0999999999999996e+00   1.1759999999999999e+00
   4.2000000000000002e+00   1.9019999999999999e+00
   4.2999999999999998e+00   1.9019999999999999e+00
   4.4000000000000004e+00   1.1759999999999999e+00
   4.5000000000000000e+00   0.0000000000000000e+00
   4.5999999999999996e+00  -1.1759999999999999e+00
   4.7000000000000002e+00  -1.9019999999999999e+00
   4.7999999999999998e+00  -1.9019999999999999e+00
   4.9000000000000004e+00  -1.1759999999999999e+00
   5.0000000000000000e+00  -0.0000000000000000e+00
   5.0999999999999996e+00   1.1759999999999999e+00
   5.2000000000000002e+00   1.9019999999999999e+00
   5.2999999999999998e+00   1.9019999999999999e+00
   5.4000000000000004e+00   1.1759999999999999e+00
   5.5000000000000000e+00   0.0000000000000000e+00


==> V_r.dat <==
   0.0000000000000000e+00  -1.0062500000000001e-01
   1.0000000000000001e-01  -1.4918750000000001e+00
   2.0000000000000001e-01   8.9000000000000001e-01
   3.0000000000000004e-01   6.2500000000000003e-03
   4.0000000000000002e-01   4.5062500000000000e-01
   5.0000000000000000e-01   1.4075000000000000e+00
   6.0000000000000009e-01   1.2124999999999999e+00
   7.0000000000000007e-01  -1.4868749999999999e+00
   8.0000000000000004e-01  -5.3437500000000004e-01
   9.0000000000000002e-01  -3.9374999999999999e-01
   1.0000000000000000e+00   7.6062500000000000e-01
   1.1000000000000001e+00   1.1875000000000000e+00
   1.2000000000000002e+00   1.0381250000000000e+00
   1.3000000000000000e+00  -2.2562499999999999e-01
   1.4000000000000001e+00  -1.1000000000000000e-01
   1.5000000000000000e+00   2.0299999999999998e+00
   1.6000000000000001e+00   1.0937500000000000e-01
   1.7000000000000002e+00   7.4687499999999996e-01
   1.8000000000000000e+00  -2.4750000000000000e-01
   1.9000000000000001e+00   8.4375000000000000e-01
   2.0000000000000000e+00  -1.0075000000000001e+00
   2.1000000000000001e+00   2.3000000000000001e-01
   2.2000000000000002e+00  -1.0406249999999999e+00
   2.3000000000000003e+00   9.6875000000000003e-02
   2.4000000000000004e+00   3.7250000000000000e-01
   2.5000000000000000e+00   1.3937500000000000e-01
   2.6000000000000001e+00   7.4374999999999997e-02
   2.7000000000000002e+00  -6.2250000000000005e-01
   2.7999999999999998e+00  -5.9999999999999998e-02
   2.8999999999999999e+00  -5.0875000000000004e-01
   3.0000000000000000e+00   2.5000000000000000e-01
   3.0999999999999996e+00   6.1874999999999999e-02
   3.1999999999999997e+00   9.1437500000000005e-01
   3.2999999999999998e+00   3.8937500000000003e-01
   3.3999999999999999e+00  -1.3125000000000001e-01
   3.5000000000000000e+00   1.1793750000000001e+00
   3.5999999999999996e+00  -5.7625000000000004e-01
   3.7000000000000002e+00   9.4812500000000000e-01
   3.7999999999999998e+00  -5.0625000000000003e-02
   3.8999999999999999e+00  -3.1624999999999998e-01
   4.0000000000000000e+00   1.7687500000000000e+00
   4.0999999999999996e+00  -3.1250000000000002e-03
   4.2000000000000002e+00   1.3750000000000001e-01
   4.2999999999999998e+00   7.5624999999999998e-02
   4.4000000000000004e+00  -5.9125000000000005e-01
   4.5000000000000000e+00  -3.1949999999999998e+00
   4.5999999999999996e+00   8.7937500000000002e-01
   4.7000000000000002e+00  -1.6875000000000001e-01
   4.7999999999999998e+00   5.9437499999999999e-01
   4.9000000000000004e+00  -1.0468750000000000e+00
   5.0000000000000000e+00  -2.7124999999999999e-01
   5.0999999999999996e+00  -3.0812499999999998e-01
   5.2000000000000002e+00   8.7124999999999997e-01
   5.2999999999999998e+00  -9.4812500000000000e-01
   5.4000000000000004e+00  -3.4000000000000002e-01
   5.5000000000000000e+00   1.4187500000000000e+00


==> two_arc.dat <==
   1.0559527e-06   8.8121400e-04
   1.0601234e-02   8.7658900e-02
   4.0106278e-02   1.6700719e-01
   8.3710954e-02   2.3362638e-01
   1.3545632e-01   2.8521349e-01
   1.8990497e-01   3.2213249e-01
   2.4305053e-01   3.4639971e-01
   2.9245623e-01   3.6066262e-01
   3.3695879e-01   3.6751168e-01
   3.7625572e-01   3.6914747e-01
   4.1054697e-01   3.6729055e-01
   4.4028161e-01   3.6321633e-01
   4.6600035e-01   3.5783612e-01
   4.8824769e-01   3.5178326e-01
   5.0752826e-01   3.4548757e-01
   5.2428913e-01   3.3923373e-01
   5.3891617e-01   3.3320483e-01
   5.5173732e-01   3.2751374e-01
   5.6302888e-01   3.2222541e-01
   5.7302256e-01   3.1737238e-01
   5.8191228e-01   3.1296563e-01
   6.3574880e-01   2.9028129e-01
   6.6321688e-01   2.9305898e-01
   6.8353977e-01   3.0844686e-01
   7.0216002e-01   3.3020673e-01
   7.2097089e-01   3.5516874e-01
   7.4069109e-01   3.8156489e-01
   7.6157405e-01   4.0832687e-01
   7.8366335e-01   4.3476922e-01
   8.0689926e-01   4.6043418e-01
   8.3116874e-01   4.8500977e-01
   8.5633170e-01   5.0828341e-01
   8.8223578e-01   5.3011378e-01
   9.0872555e-01   5.5041270e-01
   9.3564830e-01   5.6913275e-01
   9.6285790e-01   5.8625818e-01
   9.9021732e-01   6.0179810e-01
   1.0176002e+00   6.1578109e-01
   1.0448919e+00   6.2825080e-01
   1.0719895e+00   6.3926234e-01
   1.0988024e+00   6.4887927e-01
   1.1252515e+00   6.5717113e-01
   1.1512690e+00   6.6421131e-01
   1.1767976e+00   6.7007534e-01
   1.2017899e+00   6.7483947e-01
   1.2262074e+00   6.7857954e-01
   1.2500200e+00   6.8137004e-01
   1.2732047e+00   6.8328340e-01
   1.2957453e+00   6.8438949e-01
   1.3176312e+00   6.8475516e-01
   1.3388570e+00   6.8444403e-01
   1.3594215e+00   6.8351628e-01
   1.3793276e+00   6.8202858e-01
   1.3985811e+00   6.8003405e-01
   1.4171905e+00   6.7758233e-01
   1.4351667e+00   6.7471963e-01
   1.4525222e+00   6.7148882e-01
   1.4692711e+00   6.6792959e-01
   1.4854287e+00   6.6407858e-01
   1.5010110e+00   6.5996955e-01
   1.5160346e+00   6.5563352e-01
   1.5305169e+00   6.5109894e-01
   1.5444751e+00   6.4639188e-01
   1.5579266e+00   6.4153614e-01
   1.5708890e+00   6.3655347e-01
   1.5833796e+00   6.3146366e-01
   1.5954155e+00   6.2628472e-01
   1.6070135e+00   6.2103300e-01
   1.6181901e+00   6.1572335e-01
   1.6289613e+00   6.1036917e-01
   1.6393429e+00   6.0498262e-01
   1.6493500e+00   5.9957465e-01
   1.6589974e+00   5.9415511e-01
   1.6682993e+00   5.8873289e-01
   1.6772696e+00   5.8331595e-01
   1.6859214e+00   5.7791142e-01
   1.6942677e+00   5.7252568e-01
   1.7023208e+00   5.6716441e-01
   1.7100924e+00   5.6183266e-01
   1.7175940e+00   5.5653491e-01
   1.7248365e+00   5.5127511e-01
   1.7318303e+00   5.4605674e-01
   1.7385855e+00   5.4088284e-01
   1.7451117e+00   5.3575607e-01
   1.7514181e+00   5.3067873e-01
   1.7575136e+00   5.2565279e-01
   1.7634065e+00   5.2067993e-01
   1.7691051e+00   5.1576157e-01
   1.7746169e+00   5.1089888e-01
   1.7799494e+00   5.0609284e-01
   1.7851097e+00   5.0134420e-01
   1.7901046e+00   4.9665355e-01
   1.7949405e+00   4.9202133e-01
   1.7996236e+00   4.8744782e-01
   1.8041598e+00   4.8293319e-01
   1.8085548e+00   4.7847748e-01
   1.8128140e+00   4.7408064e-01
   1.8169427e+00   4.6974250e-01
   1.8209456e+00   4.6546286e-01
   1.8248277e+00   4.6124139e-01
   1.8285934e+00   4.5707773e-01
   1.8322471e+00   4.5297147e-01
   1.8357929e+00   4.4892211e-01
   1.8392348e+00   4.4492914e-01
   1.8425766e+00   4.4099201e-01
   1.8458220e+00   4.3711012e-01
   1.8489745e+00   4.3328284e-01
   1.8520373e+00   4.2950954e-01
   1.8550137e+00   4.2578955e-01
   1.8579069e+00   4.2212219e-01
   1.8607196e+00   4.1850674e-01
   1.8634548e+00   4.1494252e-01
   1.8661151e+00   4.1142879e-01
   1.8687032e+00   4.0796483e-01
   1.8712214e+00   4.0454991e-01
   1.8736723e+00   4.0118330e-01
   1.8760581e+00   3.9786425e-01
   1.8783810e+00   3.9459204e-01
   1.8806431e+00   3.9136594e-01
   1.8828464e+00   3.8818520e-01
   1.8849929e+00   3.8504910e-01
   1.8870845e+00   3.8195693e-01
   1.8891229e+00   3.7890796e-01
   1.8911099e+00   3.7590148e-01
   1.8930471e+00   3.7293678e-01
   1.8949361e+00   3.7001318e-01
   1.8967785e+00   3.6712997e-01
   1.8985757e+00   3.6428648e-01
   1.9003292e+00   3.6148204e-01
   1.9020403e+00   3.5871598e-01
   1.9037104e+00   3.5598765e-01
   1.9053406e+00   3.5329641e-01
   1.9069323e+00   3.5064161e-01
   1.9084866e+00   3.4802263e-01
   1.9100046e+00   3.4543886e-01
   1.9114874e+00   3.4288968e-01
   1.9129361e+00   3.4037451e-01
   1.9143516e+00   3.3789276e-01
   1.9157351e+00   3.3544384e-01
   1.9170873e+00   3.3302720e-01
   1.9184092e+00   3.3064228e-01
   1.9197018e+00   3.2828852e-01
   1.9209657e+00   3.2596540e-01
   1.9222019e+00   3.2367239e-01
   1.9234112e+00   3.2140896e-01
   1.9245942e+00   3.1917461e-01
   1.9257518e+00   3.1696884e-01
   1.9268846e+00   3.1479117e-01
   1.9279934e+00   3.1264110e-01
   1.9290787e+00   3.1051818e-01
   1.9301413e+00   3.0842193e-01
   1.9311817e+00   3.0635191e-01
   1.9322006e+00   3.0430766e-01
   1.9331985e+00   3.0228876e-01
   1.9341760e+00   3.0029477e-01
   1.9351337e+00   2.9832528e-01
   1.9360720e+00   2.9637987e-01
   1.9369915e+00   2.9445814e-01
   1.9378926e+00   2.9255970e-01
   1.9387758e+00   2.9068415e-01
   1.9396417e+00   2.8883112e-01
   1.9404906e+00   2.8700023e-01
   1.9413230e+00   2.8519112e-01
   1.9421392e+00   2.8340343e-01
   1.9429398e+00   2.8163680e-01
   1.9437251e+00   2.7989090e-01
   1.9444954e+00   2.7816538e-01
   1.9452512e+00   2.7645991e-01
   1.9459928e+00   2.7477417e-01
   1.9467205e+00   2.7310784e-01
   1.9474347e+00   2.7146061e-01
   1.9481357e+00   2.6983217e-01
   1.9488239e+00   2.6822221e-01
   1.9494995e+00   2.6663046e-01
   1.9501629e+00   2.6505661e-01
   1.9508143e+00   2.6350038e-01
   1.9514540e+00   2.6196150e-01
   1.9520823e+00   2.6043969e-01
   1.9526994e+00   2.5893469e-01
   1.9533057e+00   2.5744623e-01
   1.9539013e+00   2.5597406e-01
   1.9544865e+00   2.5451792e-01
   1.9550616e+00   2.5307757e-01
   1.9556267e+00   2.5165276e-01
   1.9561822e+00   2.5024327e-01
   1.9567281e+00   2.4884884e-01
   1.9572648e+00   2.4746926e-01
   1.9577925e+00   2.4610430e-01
   1.9583112e+00   2.4475374e-01
   1.9588213e+00   2.4341736e-01
   1.9593230e+00   2.4209496e-01
   1.9598163e+00   2.4078631e-01
   1.9603015e+00   2.3949122e-01
   1.9607788e+00   2.3820949e-01
   1.9612483e+00   2.3694092e-01
   1.9617102e+00   2.3568532e-01
   1.9621647e+00   2.3444250e-01
   1.9626118e+00   2.3321226e-01
   1.9630519e+00   2.3199444e-01
   1.9634849e+00   2.3078884e-01
   1.9639112e+00   2.2959530e-01
   1.9643307e+00   2.2841364e-01
   1.9647437e+00   2.2724369e-01
   1.9651502e+00   2.2608528e-01
   1.9655505e+00   2.2493825e-01
   1.9659446e+00   2.2380244e-01
   1.9663327e+00   2.2267769e-01
   1.9667148e+00   2.2156385e-01
   1.9670912e+00   2.2046076e-01
   1.9674618e+00   2.1936827e-01
   1.9678269e+00   2.1828624e-01
   1.9681866e+00   2.1721453e-01
   1.9685409e+00   2.1615298e-01
   1.9688899e+00   2.1510146e-01
   1.9692338e+00   2.1405984e-01
   1.9695726e+00   2.1302798e-01
   1.9699065e+00   2.1200575e-01
   1.9702356e+00   2.1099301e-01
   1.9705598e+00   2.0998965e-01
   1.9708794e+00   2.0899553e-01
   1.9711945e+00   2.0801053e-01
   1.9715050e+00   2.0703453e-01
   1.9718111e+00   2.0606741e-01
   1.9721129e+00   2.0510905e-01
   1.9724105e+00   2.0415934e-01
   1.9727038e+00   2.0321817e-01
   1.9729931e+00   2.0228542e-01
   1.9732784e+00   2.0136098e-01
   1.9735597e+00   2.0044475e-01
   1.9738372e+00   1.9953663e-01
   1.9741108e+00   1.9863649e-01
   1.9743808e+00   1.9774426e-01
   1.9746470e+00   1.9685981e-01
   1.9749097e+00   1.9598306e-01
   1.9751688e+00   1.9511391e-01
   1.9754244e+00   1.9425226e-01
   1.9756766e+00   1.9339802e-01
   1.9759255e+00   1.9255109e-01
   1.9761711e+00   1.9171138e-01
   1.9764135e+00   1.9087881e-01
   1.9766526e+00   1.9005328e-01
   1.9768887e+00   1.8923471e-01
   1.9771216e+00   1.8842301e-01
   1.9773516e+00   1.8761810e-01
   1.9775786e+00   1.8681989e-01
   1.9778027e+00   1.8602831e-01
   1.9780239e+00   1.8524327e-01
   1.9782423e+00   1.8446470e-01
   1.9784579e+00   1.8369252e-01
   1.9786708e+00   1.8292664e-01
   1.9788810e+00   1.8216700e-01
   1.9790886e+00   1.8141352e-01
   1.9792936e+00   1.8066613e-01
   1.9794960e+00   1.7992475e-01
   1.9796959e+00   1.7918932e-01
   1.9798934e+00   1.7845976e-01
   1.9800884e+00   1.7773601e-01
   1.9802811e+00   1.7701800e-01
   1.9804714e+00   1.7630566e-01
   1.9806594e+00   1.7559893e-01
   1.9808451e+00   1.7489773e-01
   1.9810286e+00   1.7420202e-01
   1.9812099e+00   1.7351172e-01
   1.9813890e+00   1.7282678e-01
   1.9815660e+00   1.7214713e-01
   1.9817409e+00   1.7147271e-01
   1.9819137e+00   1.7080347e-01
   1.9820845e+00   1.7013934e-01
   1.9822533e+00   1.6948027e-01
   1.9824201e+00   1.6882620e-01
   1.9825850e+00   1.6817708e-01
   1.9827480e+00   1.6753284e-01
   1.9829091e+00   1.6689345e-01
   1.9830683e+00   1.6625884e-01
   1.9832257e+00   1.6562896e-01
   1.9833813e+00   1.6500376e-01
   1.9835352e+00   1.6438319e-01
   1.9836873e+00   1.6376719e-01
   1.9838376e+00   1.6315572e-01
   1.9839863e+00   1.6254874e-01
   1.9841334e+00   1.6194618e-01
   1.9842787e+00   1.6134801e-01
   1.9844225e+00   1.6075417e-01
   1.9845647e+00   1.6016463e-01
   1.9847053e+00   1.5957933e-01
   1.9848443e+00   1.5899823e-01
   1.9849819e+00   1.5842128e-01
   1.9851179e+00   1.5784845e-01
   1.9852524e+00   1.5727968e-01
   1.9853855e+00   1.5671494e-01
   1.9855172e+00   1.5615419e-01
   1.9856474e+00   1.5559738e-01
   1.9857762e+00   1.5504447e-01
   1.9859037e+00   1.5449542e-01
   1.9860298e+00   1.5395019e-01
   1.9861545e+00   1.5340875e-01
   1.9862780e+00   1.5287105e-01
   1.9864001e+00   1.5233706e-01
   1.9865210e+00   1.5180673e-01
   1.9866405e+00   1.5128004e-01
   1.9867589e+00   1.5075694e-01
   1.9868760e+00   1.5023740e-01
   1.9869919e+00   1.4972138e-01
   1.9871065e+00   1.4920885e-01
   1.9872201e+00   1.4869977e-01
   1.9873324e+00   1.4819411e-01
   1.9874436e+00   1.4769184e-01
   1.9875537e+00   1.4719291e-01
   1.9876626e+00   1.4669731e-01
   1.9877704e+00   1.4620499e-01
   1.9878772e+00   1.4571592e-01
   1.9879829e+00   1.4523007e-01
   1.9880875e+00   1.4474742e-01
   1.9881911e+00   1.4426792e-01
   1.9882936e+00   1.4379156e-01
   1.9883951e+00   1.4331829e-01
   1.9884956e+00   1.4284809e-01
   1.9885952e+00   1.4238093e-01
   1.9886937e+00   1.4191678e-01
   1.9887913e+00   1.4145561e-01
   1.9888879e+00   1.4099740e-01
   1.9889836e+00   1.4054211e-01
   1.9890783e+00   1.4008972e-01
   1.9891722e+00   1.3964020e-01
   1.9892651e+00   1.3919353e-01
   1.9893571e+00   1.3874967e-01
   1.9894483e+00   1.3830860e-01
   1.9895386e+00   1.3787030e-01
   1.9896280e+00   1.3743474e-01
   1.9897166e+00   1.3700189e-01
   1.9898043e+00   1.3657173e-01
   1.9898912e+00   1.3614424e-01
   1.9899773e+00   1.3571939e-01
   1.9900626e+00   1.3529715e-01
   1.9901471e+00   1.3487750e-01
   1.9902308e+00   1.3446042e-01
   1.9903137e+00   1.3404589e-01
   1.9903959e+00   1.3363388e-01
   1.9904773e+00   1.3322437e-01
   1.9905579e+00   1.3281733e-01
   1.9906378e+00   1.3241276e-01
   1.9907170e+00   1.3201061e-01
   1.9907954e+00   1.3161088e-01
   1.9908732e+00   1.3121353e-01
   1.9909502e+00   1.3081856e-01
   1.9910265e+00   1.3042593e-01
   1.9911022e+00   1.3003563e-01
   1.9911771e+00   1.2964764e-01
   1.9912514e+00   1.2926193e-01
   1.9913251e+00   1.2887849e-01
   1.9913980e+00   1.2849730e-01
   1.9914704e+00   1.2811833e-01
   1.9915420e+00   1.2774157e-01
   1.9916131e+00   1.2736701e-01
   1.9916835e+00   1.2699461e-01
   1.9917533e+00   1.2662436e-01
   1.9918225e+00   1.2625625e-01
   1.9918911e+00   1.2589025e-01
   1.9919591e+00   1.2552635e-01
   1.9920265e+00   1.2516453e-01
   1.9920933e+00   1.2480477e-01
   1.9921595e+00   1.2444705e-01
   1.9922252e+00   1.2409136e-01
   1.9922903e+00   1.2373768e-01
   1.9923549e+00   1.2338600e-01
   1.9924189e+00   1.2303629e-01
   1.9924823e+00   1.2268854e-01
   1.9925452e+00   1.2234273e-01
   1.9926076e+00   1.2199886e-01
   1.9926695e+00   1.2165689e-01
   1.9927308e+00   1.2131682e-01
   1.9927916e+00   1.2097863e-01
   1.9928519e+00   1.2064230e-01
   1.9929118e+00   1.2030783e-01
   1.9929711e+00   1.1997519e-01
   1.9930299e+00   1.1964437e-01
   1.9930882e+00   1.1931535e-01
   1.9931461e+00   1.1898812e-01
   1.9932034e+00   1.1866267e-01
   1.9932603e+00   1.1833898e-01
   1.9933168e+00   1.1801704e-01
   1.9933727e+00   1.1769683e-01
   1.9934283e+00   1.1737835e-01
   1.9934833e+00   1.1706156e-01
   1.9935379e+00   1.1674647e-01
   1.9935921e+00   1.1643306e-01
   1.9936459e+00   1.1612131e-01
   1.9936992e+00   1.1581122e-01
   1.9937521e+00   1.1550277e-01
   1.9938045e+00   1.1519594e-01
   1.9938566e+00   1.1489072e-01
   1.9939082e+00   1.1458711e-01
   1.9939594e+00   1.1428509e-01
   1.9940102e+00   1.1398464e-01
   1.9940606e+00   1.1368576e-01
   1.9941106e+00   1.1338842e-01
   1.9941603e+00   1.1309263e-01
   1.9942095e+00   1.1279837e-01
   1.9942583e+00   1.1250562e-01
   1.9943068e+00   1.1221438e-01
   1.9943549e+00   1.1192463e-01
   1.9944026e+00   1.1163637e-01
   1.9944500e+00   1.1134957e-01
   1.9944970e+00   1.1106424e-01
   1.9945436e+00   1.1078035e-01
   1.9945898e+00   1.1049790e-01
   1.9946358e+00   1.1021688e-01
   1.9946813e+00   1.0993727e-01
   1.9947265e+00   1.0965907e-01
   1.9947714e+00   1.0938227e-01
   1.9948159e+00   1.0910685e-01
   1.9948601e+00   1.0883280e-01
   1.9949040e+00   1.0856012e-01
   1.9949475e+00   1.0828879e-01
   1.9949907e+00   1.0801881e-01
   1.9950336e+00   1.0775016e-01
   1.9950762e+00   1.0748283e-01
   1.9951184e+00   1.0721682e-01
   1.9951603e+00   1.0695211e-01
   1.9952020e+00   1.0668870e-01
   1.9952433e+00   1.0642658e-01
   1.9952843e+00   1.0616573e-01
   1.9953250e+00   1.0590615e-01
   1.9953654e+00   1.0564783e-01
   1.9954055e+00   1.0539076e-01
   1.9954453e+00   1.0513493e-01
   1.9954849e+00   1.0488033e-01
   1.9955241e+00   1.0462695e-01
   1.9955631e+00   1.0437479e-01
   1.9956017e+00   1.0412383e-01
   1.9956401e+00   1.0387407e-01
   1.9956782e+00   1.0362549e-01
   1.9957161e+00   1.0337810e-01
   1.9957537e+00   1.0313188e-01
   1.9957910e+00   1.0288682e-01
   1.9958280e+00   1.0264292e-01
   1.9958648e+00   1.0240016e-01
   1.9959013e+00   1.0215854e-01
   1.9959376e+00   1.0191805e-01
   1.9959736e+00   1.0167869e-01
   1.9960093e+00   1.0144044e-01
   1.9960448e+00   1.0120330e-01
   1.9960801e+00   1.0096726e-01
   1.9961151e+00   1.0073231e-01
   1.9961498e+00   1.0049845e-01
   1.9961843e+00   1.0026566e-01
   1.9962186e+00   1.0003394e-01
   1.9962526e+00   9.9803288e-02
   1.9962864e+00   9.9573689e-02
   1.9963200e+00   9.9345139e-02
   1.9963533e+00   9.9117629e-02
   1.9963865e+00   9.8891154e-02
   1.9964193e+00   9.8665705e-02
   1.9964520e+00   9.8441277e-02
   1.9964844e+00   9.8217862e-02
   1.9965166e+00   9.7995453e-02
   1.9965486e+00   9.7774044e-02
   1.9965804e+00   9.7553628e-02
   1.9966120e+00   9.7334198e-02
   1.9966433e+00   9.7115748e-02
   1.9966745e+00   9.6898271e-02
   1.9967054e+00   9.6681762e-02
   1.9967361e+00   9.6466212e-02
   1.9967666e+00   9.6251617e-02
   1.9967969e+00   9.6037969e-02
   1.9968270e+00   9.5825263e-02
   1.9968569e+00   9.5613492e-02
   1.9968867e+00   9.5402651e-02
   1.9969162e+00   9.5192732e-02
   1.9969455e+00   9.4983731e-02
   1.9969746e+00   9.4775641e-02
   1.9970036e+00   9.4568457e-02
   1.9970323e+00   9.4362171e-02
   1.9970609e+00   9.4156780e-02
   1.9970892e+00   9.3952276e-02
   1.9971174e+00   9.3748654e-02
   1.9971454e+00   9.3545909e-02
   1.9971732e+00   9.3344034e-02
   1.9972009e+00   9.3143025e-02
   1.9972284e+00   9.2942876e-02
   1.9972556e+00   9.2743580e-02
   1.9972827e+00   9.2545134e-02
   1.9973097e+00   9.2347531e-02
   1.9973364e+00   9.2150766e-02
   1.9973630e+00   9.1954834e-02
   1.9973895e+00   9.1759729e-02
   1.9974157e+00   9.1565447e-02
   1.9974418e+00   9.1371982e-02
   1.9974677e+00   9.1179329e-02
   1.9974935e+00   9.0987483e-02
   1.9975191e+00   9.0796439e-02
   1.9975445e+00   9.0606192e-02
   1.9975698e+00   9.0416737e-02
   1.9975949e+00   9.0228069e-02
   1.9976199e+00   9.0040183e-02
   1.9976447e+00   8.9853075e-02
   1.9976693e+00   8.9666739e-02
   1.9976938e+00   8.9481171e-02
   1.9977182e+00   8.9296366e-02
   1.9977424e+00   8.9112320e-02
   1.9977664e+00   8.8929027e-02
   1.9977903e+00   8.8746484e-02
   1.9978140e+00   8.8564685e-02
   1.9978377e+00   8.8383627e-02
   1.9978611e+00   8.8203304e-02
   1.9978844e+00   8.8023712e-02
   1.9979076e+00   8.7844847e-02
   1.9979306e+00   8.7666704e-02
   1.9979535e+00   8.7489279e-02
   1.9979763e+00   8.7312568e-02
   1.9979989e+00   8.7136566e-02
   1.9980214e+00   8.6961270e-02
   1.9980437e+00   8.6786675e-02
   1.9980659e+00   8.6612776e-02
   1.9980880e+00   8.6439570e-02
   1.9981099e+00   8.6267052e-02
   1.9981317e+00   8.6095219e-02
   1.9981534e+00   8.5924067e-02

